On Diffusion-restricted Social Network: A Measurement Study of WeChat Moments

WeChat is a mobile messaging application that has 549 million active users as of Q1 2015, and "WeChat Moments" (WM) serves its social-networking function that allows users to post/share links of web pages. WM differs from the other social networks as it imposes many restrictions on the information diffusion process to mitigate the information overload. In this paper, we conduct a measurement study on information diffusion in the WM network by crawling and analyzing the spreading statistics of more than 160,000 pages that involve approximately 40 million users. Specifically, we identify the relationship of the number of posted pages and the number of views, the diffusion path length, the similarity and distribution of users' locations as well as their connections with the GDP of the users' province. For each individual WM page, we measure its temporal characteristics (e.g., the life time, the popularity within a time period); for each individual user, we evaluate how many of, or how likely, one's friends will view his posted pages. Our results will help the business to decide when and how to release the marketing pages over WM for better publicity.

==> pix/fitting/_____________________GDP_________.txt <==
Linear model Poly1:
     f(x) = p1*x + p2
Coefficients (with 95% confidence bounds):
       p1 =      0.0004493  (0.0003807, 0.0005179)
       p2 =      0.1751  (-0.01474, 0.3649)

Goodness of fit:
  SSE: 2.821
  R-square: 0.861
  Adjusted R-square: 0.8562
  RMSE: 0.3119

==> pix/fitting/____________________________________.txt <==
Linear model Poly5:
     f(x) = p1*x^5 + p2*x^4 + p3*x^3 + p4*x^2 + p5*x + p6
Coefficients (with 95% confidence bounds):
       p1 =  -1.011e-09  (-1.219e-09, -8.035e-10)
       p2 =   5.888e-07  (4.838e-07, 6.939e-07)
       p3 =  -0.0001305  (-0.0001497, -0.0001113)
       p4 =     0.01391  (0.01238, 0.01543)
       p5 =     -0.7663  (-0.816, -0.7165)
       p6 =       23.01  (22.51, 23.5)

Goodness of fit:
  SSE: 63.17
  R-square: 0.9858 £šÏà¹ØÏµÊý£©
  Adjusted R-square: 0.9854
  RMSE: 0.5706
